Variational Tracking and Prediction with Generative Disentangled State-Space Models

We address tracking and prediction of multiple moving objects in visual data streams as inference and sampling in a disentangled latent state-space model. By encoding objects separately and including explicit position information in the latent state space, we perform tracking via amortized variational Bayesian inference of the respective latent positions. Inference is implemented in a modular neural framework tailored towards our disentangled latent space. Generative and inference model are jointly learned from observations only. Comparing to related prior work, we empirically show that our Markovian state-space assumption enables faithful and much improved long-term prediction well beyond the training horizon. Further, our inference model correctly decomposes frames into objects, even in the presence of occlusions. Tracking performance is increased significantly over prior art.

==> gfx/air/kernel.dat <==
1 1 0.018315638888734182
2 1 0.025208965963143547
3 1 0.03374615180055036
4 1 0.04393693362340743
5 1 0.055637998277842805
6 1 0.06852507409185561
7 1 0.08208499862389883
8 1 0.09563444483253863
9 1 0.1083680232218959
10 1 0.11943296826671966
11 1 0.12802169265485275
12 1 0.13346861947450106
13 1 0.13533528323661273
14 1 0.13346861947450106
15 1 0.12802169265485286
16 1 0.11943296826671966
17 1 0.1083680232218959
18 1 0.09563444483253863
19 1 0.08208499862389883
20 1 0.06852507409185568
21 1 0.05563799827784285
22 1 0.04393693362340743
23 1 0.033746151800550385
24 1 0.025208965963143547
25 1 0.018315638888734182

1 2 0.025208965963143547
2 2 0.03469668564615653
3 2 0.046446951552992895
4 2 0.06047316563544254
5 2 0.07657807698459773
6 2 0.094315370099703
7 2 0.1129787472315447
8 2 0.13162770238773863
9 2 0.14915372734140667
10 2 0.16438310725621744
11 2 0.1762043089124941
12 2 0.18370125693786193
13 2 0.18627046369770098
14 2 0.18370125693786193
15 2 0.1762043089124942
16 2 0.16438310725621744
17 2 0.14915372734140667
18 2 0.13162770238773863
19 2 0.1129787472315447
20 2 0.09431537009970309
21 2 0.0765780769845978
22 2 0.06047316563544254
23 2 0.04644695155299293
24 2 0.03469668564615653
25 2 0.025208965963143547

1 3 0.03374615180055036
2 3 0.046446951552992895
3 3 0.06217652402211628
4 3 0.08095280982080355
5 3 0.10251175769346059
6 3 0.1262559043938182
7 3 0.15123975969049575
8 3 0.17620430891249403
9 3 0.1996656400679018
10 3 0.22005255189859124
11 3 0.23587708298569995
12 3 0.24591292287198432
13 3 0.2493522087772962
14 3 0.24591292287198432
15 3 0.2358770829857
16 3 0.22005255189859124
17 3 0.1996656400679018
18 3 0.17620430891249403
19 3 0.15123975969049575
20 3 0.1262559043938182
21 3 0.1025117576934607
22 3 0.08095280982080355
23 3 0.06217652402211633
24 3 0.04644695155299293
25 3 0.03374615180055036

1 4 0.04393693362340743
2 4 0.06047316563544254
3 4 0.08095280982080355
4 4 0.10539922456186436
5 4 0.13346861947450106
6 4 0.1643831072562173
7 4 0.1969116752041941
8 4 0.22941510696103629
9 4 0.25996137356305876
10 4 0.2865047968601901
11 4 0.3071080756015755
12 4 0.3201745737772765
13 4 0.32465246735834974
14 4 0.3201745737772765
15 4 0.3071080756015756
16 4 0.2865047968601901
17 4 0.2599613735630588
18 4 0.22941510696103637
19 4 0.1969116752041941
20 4 0.16438310725621744
21 4 0.13346861947450114
22 4 0.10539922456186436
23 4 0.08095280982080362
24 4 0.06047316563544254
25 4 0.04393693362340743

1 5 0.055637998277842805
2 5 0.07657807698459773
3 5 0.10251175769346059
4 5 0.13346861947450106
5 5 0.16901331540606598
6 5 0.20816079512556981
7 5 0.2493522087772962
8 5 0.2905117920930451
9 5 0.3291929878079055
10 5 0.36280532298705126
11 5 0.3888955639892228
12 5 0.40544186667908055
13 5 0.4111122905071874
14 5 0.40544186667908055
15 5 0.3888955639892229
16 5 0.36280532298705126
17 5 0.32919298780790557
18 5 0.2905117920930451
19 5 0.2493522087772962
20 5 0.20816079512556981
21 5 0.16901331540606612
22 5 0.13346861947450106
23 5 0.1025117576934607
24 5 0.0765780769845978
25 5 0.055637998277842805

1 6 0.06852507409185561
2 6 0.094315370099703
3 6 0.1262559043938182
4 6 0.1643831072562173
5 6 0.20816079512556981
6 6 0.2563757566864122
7 6 0.3071080756015755
8 6 0.357801191522405
9 6 0.40544186667908055
10 6 0.4468396133602099
11 6 0.4789729710130167
12 6 0.4993517885992761
13 6 0.5063356166481006
14 6 0.4993517885992762
15 6 0.4789729710130169
16 6 0.4468396133602099
17 6 0.40544186667908055
18 6 0.35780119152240514
19 6 0.3071080756015755
20 6 0.2563757566864123
21 6 0.20816079512556981
22 6 0.1643831072562173
23 6 0.1262559043938182
24 6 0.09431537009970309
25 6 0.06852507409185561

1 7 0.08208499862389883
2 7 0.1129787472315447
3 7 0.15123975969049575
4 7 0.1969116752041941
5 7 0.2493522087772962
6 7 0.3071080756015755
7 7 0.36787944117144233
8 7 0.42860384615383684
9 7 0.4856717852477123
10 7 0.5352614285189903
11 7 0.5737534207374329
12 7 0.5981648531319815
13 7 0.6065306597126334
14 7 0.5981648531319816
15 7 0.5737534207374329
16 7 0.5352614285189903
17 7 0.4856717852477124
18 7 0.42860384615383706
19 7 0.36787944117144233
20 7 0.3071080756015756
21 7 0.2493522087772963
22 7 0.1969116752041941
23 7 0.1512397596904958
24 7 0.1129787472315447
25 7 0.08208499862389883

1 8 0.09563444483253863
2 8 0.13162770238773863
3 8 0.17620430891249403
4 8 0.22941510696103629
5 8 0.2905117920930451
6 8 0.357801191522405
7 8 0.42860384615383684
8 8 0.4993517885992761
9 8 0.5658397067874226
10 8 0.6236149164261731
11 8 0.6684606296261657
12 8 0.696901560658112
13 8 0.7066482778577162
14 8 0.696901560658112
15 8 0.6684606296261657
16 8 0.6236149164261731
17 8 0.5658397067874227
18 8 0.4993517885992762
19 8 0.42860384615383684
20 8 0.35780119152240514
21 8 0.2905117920930453
22 8 0.22941510696103629
23 8 0.1762043089124941
24 8 0.13162770238773863
25 8 0.09563444483253863

1 9 0.1083680232218959
2 9 0.14915372734140667
3 9 0.1996656400679018
4 9 0.25996137356305876
5 9 0.3291929878079055
6 9 0.40544186667908055
7 9 0.4856717852477123
8 9 0.5658397067874226
9 9 0.6411803884299545
10 9 0.7066482778577162
11 9 0.7574651283969663
12 9 0.7896929253995968
13 9 0.800737402916808
14 9 0.7896929253995968
15 9 0.7574651283969664
16 9 0.7066482778577162
17 9 0.6411803884299546
18 9 0.5658397067874229
19 9 0.4856717852477123
20 9 0.40544186667908066
21 9 0.32919298780790573
22 9 0.25996137356305876
23 9 0.1996656400679019
24 9 0.14915372734140667
25 9 0.1083680232218959

1 10 0.11943296826671966
2 10 0.16438310725621744
3 10 0.22005255189859124
4 10 0.2865047968601901
5 10 0.36280532298705126
6 10 0.4468396133602099
7 10 0.5352614285189903
8 10 0.6236149164261731
9 10 0.7066482778577162
10 10 0.7788007830714049
11 10 0.8348063012807895
12 10 0.8703247258333905
13 10 0.8824969025845955
14 10 0.8703247258333905
15 10 0.8348063012807895
16 10 0.7788007830714049
17 10 0.7066482778577163
18 10 0.6236149164261733
19 10 0.5352614285189903
20 10 0.44683961336020994
21 10 0.3628053229870515
22 10 0.2865047968601901
23 10 0.22005255189859133
24 10 0.16438310725621744
25 10 0.11943296826671966

1 11 0.12802169265485275
2 11 0.1762043089124941
3 11 0.23587708298569995
4 11 0.3071080756015755
5 11 0.3888955639892228
6 11 0.4789729710130167
7 11 0.5737534207374329
8 11 0.6684606296261657
9 11 0.7574651283969663
10 11 0.8348063012807895
11 11 0.8948393168143697
12 11 0.9329119603871474
13 11 0.9459594689067655
14 11 0.9329119603871475
15 11 0.8948393168143699
16 11 0.8348063012807895
17 11 0.7574651283969664
18 11 0.6684606296261658
19 11 0.5737534207374329
20 11 0.47897297101301695
21 11 0.3888955639892231
22 11 0.3071080756015755
23 11 0.2358770829857001
24 11 0.1762043089124942
25 11 0.12802169265485275

1 12 0.13346861947450106
2 12 0.18370125693786193
3 12 0.24591292287198432
4 12 0.3201745737772765
5 12 0.40544186667908055
6 12 0.4993517885992761
7 12 0.5981648531319815
8 12 0.696901560658112
9 12 0.7896929253995968
10 12 0.8703247258333905
11 12 0.9329119603871474
12 12 0.9726044771163485
13 12 0.9862071167439163
14 12 0.9726044771163485
15 12 0.9329119603871475
16 12 0.8703247258333905
17 12 0.7896929253995969
18 12 0.6969015606581123
19 12 0.5981648531319815
20 12 0.4993517885992762
21 12 0.4054418666790807
22 12 0.3201745737772765
23 12 0.2459129228719844
24 12 0.1837012569378621
25 12 0.13346861947450106

1 13 0.13533528323661273
2 13 0.18627046369770098
3 13 0.2493522087772962
4 13 0.32465246735834974
5 13 0.4111122905071874
6 13 0.5063356166481006
7 13 0.6065306597126334
8 13 0.7066482778577162
9 13 0.800737402916808
10 13 0.8824969025845955
11 13 0.9459594689067655
12 13 0.9862071167439163
13 13 1.0
14 13 0.9862071167439163
15 13 0.9459594689067655
16 13 0.8824969025845955
17 13 0.8007374029168082
18 13 0.7066482778577164
19 13 0.6065306597126334
20 13 0.5063356166481008
21 13 0.41111229050718756
22 13 0.32465246735834974
23 13 0.24935220877729627
24 13 0.18627046369770098
25 13 0.13533528323661273

1 14 0.13346861947450106
2 14 0.18370125693786193
3 14 0.24591292287198432
4 14 0.3201745737772765
5 14 0.40544186667908055
6 14 0.4993517885992762
7 14 0.5981648531319816
8 14 0.696901560658112
9 14 0.7896929253995968
10 14 0.8703247258333905
11 14 0.9329119603871475
12 14 0.9726044771163485
13 14 0.9862071167439163
14 14 0.9726044771163485
15 14 0.9329119603871475
16 14 0.8703247258333905
17 14 0.7896929253995969
18 14 0.6969015606581124
19 14 0.5981648531319816
20 14 0.4993517885992763
21 14 0.4054418666790807
22 14 0.3201745737772765
23 14 0.2459129228719844
24 14 0.1837012569378621
25 14 0.13346861947450106

1 15 0.12802169265485286
2 15 0.1762043089124942
3 15 0.2358770829857
4 15 0.3071080756015756
5 15 0.3888955639892229
6 15 0.4789729710130169
7 15 0.5737534207374329
8 15 0.6684606296261657
9 15 0.7574651283969664
10 15 0.8348063012807895
11 15 0.8948393168143699
12 15 0.9329119603871475
13 15 0.9459594689067655
14 15 0.9329119603871475
15 15 0.89483931681437
16 15 0.8348063012807895
17 15 0.7574651283969666
18 15 0.6684606296261659
19 15 0.5737534207374329
20 15 0.47897297101301695
21 15 0.3888955639892231
22 15 0.3071080756015756
23 15 0.23587708298570015
24 15 0.1762043089124942
25 15 0.12802169265485286

1 16 0.11943296826671966
2 16 0.16438310725621744
3 16 0.22005255189859124
4 16 0.2865047968601901
5 16 0.36280532298705126
6 16 0.4468396133602099
7 16 0.5352614285189903
8 16 0.6236149164261731
9 16 0.7066482778577162
10 16 0.7788007830714049
11 16 0.8348063012807895
12 16 0.8703247258333905
13 16 0.8824969025845955
14 16 0.8703247258333905
15 16 0.8348063012807895
16 16 0.7788007830714049
17 16 0.7066482778577163
18 16 0.6236149164261733
19 16 0.5352614285189903
20 16 0.44683961336020994
21 16 0.3628053229870515
22 16 0.2865047968601901
23 16 0.22005255189859133
24 16 0.16438310725621744
25 16 0.11943296826671966

1 17 0.1083680232218959
2 17 0.14915372734140667
3 17 0.1996656400679018
4 17 0.2599613735630588
5 17 0.32919298780790557
6 17 0.40544186667908055
7 17 0.4856717852477124
8 17 0.5658397067874227
9 17 0.6411803884299546
10 17 0.7066482778577163
11 17 0.7574651283969664
12 17 0.7896929253995969
13 17 0.8007374029168082
14 17 0.7896929253995969
15 17 0.7574651283969666
16 17 0.7066482778577163
17 17 0.6411803884299547
18 17 0.5658397067874229
19 17 0.4856717852477124
20 17 0.4054418666790807
21 17 0.32919298780790573
22 17 0.2599613735630588
23 17 0.199665640067902
24 17 0.14915372734140672
25 17 0.1083680232218959

1 18 0.09563444483253863
2 18 0.13162770238773863
3 18 0.17620430891249403
4 18 0.22941510696103637
5 18 0.2905117920930451
6 18 0.35780119152240514
7 18 0.42860384615383706
8 18 0.4993517885992762
9 18 0.5658397067874229
10 18 0.6236149164261733
11 18 0.6684606296261658
12 18 0.6969015606581123
13 18 0.7066482778577164
14 18 0.6969015606581124
15 18 0.6684606296261659
16 18 0.6236149164261733
17 18 0.5658397067874229
18 18 0.4993517885992765
19 18 0.42860384615383706
20 18 0.3578011915224053
21 18 0.29051179209304534
22 18 0.22941510696103637
23 18 0.1762043089124942
24 18 0.13162770238773877
25 18 0.09563444483253863

1 19 0.08208499862389883
2 19 0.1129787472315447
3 19 0.15123975969049575
4 19 0.1969116752041941
5 19 0.2493522087772962
6 19 0.3071080756015755
7 19 0.36787944117144233
8 19 0.42860384615383684
9 19 0.4856717852477123
10 19 0.5352614285189903
11 19 0.5737534207374329
12 19 0.5981648531319815
13 19 0.6065306597126334
14 19 0.5981648531319816
15 19 0.5737534207374329
16 19 0.5352614285189903
17 19 0.4856717852477124
18 19 0.42860384615383706
19 19 0.36787944117144233
20 19 0.3071080756015756
21 19 0.2493522087772963
22 19 0.1969116752041941
23 19 0.1512397596904958
24 19 0.1129787472315447
25 19 0.08208499862389883

1 20 0.06852507409185568
2 20 0.09431537009970309
3 20 0.1262559043938182
4 20 0.16438310725621744
5 20 0.20816079512556981
6 20 0.2563757566864123
7 20 0.3071080756015756
8 20 0.35780119152240514
9 20 0.40544186667908066
10 20 0.44683961336020994
11 20 0.47897297101301695
12 20 0.4993517885992762
13 20 0.5063356166481008
14 20 0.4993517885992763
15 20 0.47897297101301695
16 20 0.44683961336020994
17 20 0.4054418666790807
18 20 0.3578011915224053
19 20 0.3071080756015756
20 20 0.2563757566864124
21 20 0.20816079512557004
22 20 0.16438310725621744
23 20 0.1262559043938183
24 20 0.09431537009970309
25 20 0.06852507409185568

1 21 0.05563799827784285
2 21 0.0765780769845978
3 21 0.1025117576934607
4 21 0.13346861947450114
5 21 0.16901331540606612
6 21 0.20816079512556981
7 21 0.2493522087772963
8 21 0.2905117920930453
9 21 0.32919298780790573
10 21 0.3628053229870515
11 21 0.3888955639892231
12 21 0.4054418666790807
13 21 0.41111229050718756
14 21 0.4054418666790807
15 21 0.3888955639892231
16 21 0.3628053229870515
17 21 0.32919298780790573
18 21 0.29051179209304534
19 21 0.2493522087772963
20 21 0.20816079512557004
21 21 0.1690133154060662
22 21 0.13346861947450114
23 21 0.1025117576934607
24 21 0.0765780769845978
25 21 0.05563799827784285

1 22 0.04393693362340743
2 22 0.06047316563544254
3 22 0.08095280982080355
4 22 0.10539922456186436
5 22 0.13346861947450106
6 22 0.1643831072562173
7 22 0.1969116752041941
8 22 0.22941510696103629
9 22 0.25996137356305876
10 22 0.2865047968601901
11 22 0.3071080756015755
12 22 0.3201745737772765
13 22 0.32465246735834974
14 22 0.3201745737772765
15 22 0.3071080756015756
16 22 0.2865047968601901
17 22 0.2599613735630588
18 22 0.22941510696103637
19 22 0.1969116752041941
20 22 0.16438310725621744
21 22 0.13346861947450114
22 22 0.10539922456186436
23 22 0.08095280982080362
24 22 0.06047316563544254
25 22 0.04393693362340743

1 23 0.033746151800550385
2 23 0.04644695155299293
3 23 0.06217652402211633
4 23 0.08095280982080362
5 23 0.1025117576934607
6 23 0.1262559043938182
7 23 0.1512397596904958
8 23 0.1762043089124941
9 23 0.1996656400679019
10 23 0.22005255189859133
11 23 0.2358770829857001
12 23 0.2459129228719844
13 23 0.24935220877729627
14 23 0.2459129228719844
15 23 0.23587708298570015
16 23 0.22005255189859133
17 23 0.199665640067902
18 23 0.1762043089124942
19 23 0.1512397596904958
20 23 0.1262559043938183
21 23 0.1025117576934607
22 23 0.08095280982080362
23 23 0.06217652402211633
24 23 0.04644695155299293
25 23 0.033746151800550385

1 24 0.025208965963143547
2 24 0.03469668564615653
3 24 0.04644695155299293
4 24 0.06047316563544254
5 24 0.0765780769845978
6 24 0.09431537009970309
7 24 0.1129787472315447
8 24 0.13162770238773863
9 24 0.14915372734140667
10 24 0.16438310725621744
11 24 0.1762043089124942
12 24 0.1837012569378621
13 24 0.18627046369770098
14 24 0.1837012569378621
15 24 0.1762043089124942
16 24 0.16438310725621744
17 24 0.14915372734140672
18 24 0.13162770238773877
19 24 0.1129787472315447
20 24 0.09431537009970309
21 24 0.0765780769845978
22 24 0.06047316563544254
23 24 0.04644695155299293
24 24 0.034696685646156564
25 24 0.025208965963143547

1 25 0.018315638888734182
2 25 0.025208965963143547
3 25 0.03374615180055036
4 25 0.04393693362340743
5 25 0.055637998277842805
6 25 0.06852507409185561
7 25 0.08208499862389883
8 25 0.09563444483253863
9 25 0.1083680232218959
10 25 0.11943296826671966
11 25 0.12802169265485275
12 25 0.13346861947450106
13 25 0.13533528323661273
14 25 0.13346861947450106
15 25 0.12802169265485286
16 25 0.11943296826671966
17 25 0.1083680232218959
18 25 0.09563444483253863
19 25 0.08208499862389883
20 25 0.06852507409185568
21 25 0.05563799827784285
22 25 0.04393693362340743
23 25 0.033746151800550385
24 25 0.025208965963143547
25 25 0.018315638888734182


